Solving non-linear Kolmogorov equations in large dimensions by using deep learning: a numerical comparison of discretization schemes

Non-linear partial differential Kolmogorov equations are successfully used to describe a wide range of time dependent phenomena, in natural sciences, engineering or even finance. For example, in physical systems, the Allen-Cahn equation describes pattern formation associated to phase transitions. In finance, instead, the Black-Scholes equation describes the evolution of the price of derivative investment instruments. Such modern applications often require to solve these equations in high-dimensional regimes in which classical approaches are ineffective. Recently, an interesting new approach based on deep learning has been introduced by E, Han, and Jentzen [1][2]. The main idea is to construct a deep network which is trained from the samples of discrete stochastic differential equations underlying Kolmogorov's equation. The network is able to approximate, numerically at least, the solutions of the Kolmogorov equation with polynomial complexity in whole spatial domains. In this contribution we study variants of the deep networks by using different discretizations schemes of the stochastic differential equation. We compare the performance of the associated networks, on benchmarked examples, and show that, for some discretization schemes, improvements in the accuracy are possible without affecting the observed computational complexity.

==> Response_to_Reviewer.txt <==
Reviewer 1.

We thank the Reviewer 1 for the comments. Below, we answer each of them point by point.


Major problems:

1)   Please check the computation for the last term in eqn (14). I think the \partial_x should be applied to B_{ij} instead of B_{kl}. In the book "Monte Carlo methods in financial engineering", if you plug (6.30) into (6.32) and look at the last term, you can see that the \partial_x operator is applied to b_{i \cdot}, where i is the index for X(t). The commutativity condition and the scheme later need modification correspondingly. Please also check if this affects the numerical examples.

We checked the computation for the last term in eqn. (14). There was a typo in the indices. We thank the reviewer for this point.   
We corrected the whole manuscript correspondingly, where the typo was repeated. 
The numerical examples were not affected by this typo, because we used the right equation for our numerical examples (we checked all the codes and simulations carefully, as the reviewer pointed out). 


2)   Footnote on page 8. The first sentence is copied from the book "Monte Carlo methods in financial engineering" sec 6.2, so please add quotation marks or rephrase it. The second sentence is also copied. More importantly, this statement only holds for Example 6.2.1 but does not hold in general. (Think about the case when B is only a function of x, then the statement holds but the commutativity condition does not hold.)

In the last version of the manuscript, we forgot to add the quotation marks on the sentences. 
In this version, we decided to remove the footnote and modify the manuscript in according with the reviewer advice, explaining better when the commutative condition holds. 

More precisely, the new version of the manuscript contains:

a) A list of cases when the commutativity condition holds.
b) A general description of the most notable case for us, and a simple, immediate, criterion on the diffusion tensor that allows a huge number of real physical systems being reduced to our notable case.
c) Two real examples, one in finance and one in physics, where the commutativity condition holds and can be used. 

We hope that this new version of the manuscript is able to answer the major comment of the reviewer about the applicability of the commutativity condition, showing, indeed, that the cases where the commutativity condition can be applied  are not so uncommon. 

We would also add that when the commutativity condition does not hold, this does not imply that the M scheme will not work. One should compute all the possible stochastic integrals in eq. (16) and create a new architecture for the NN. This generalization of the M scheme is beyond the scope of this paper, and we do not further address it into the manuscript. 


3)    P9 the LM scheme. The O(\tau^2) error in [34] is for stationary average. It has completely different meaning from O(\sqrt{\tau}) in EM and O(\tau) in Milstein schemes, so it is not strong error. Therefore, I don't see the benefit of using scheme (21).

We improved the discussion about the LM scheme. We modified the part of strong error, by introducing the correct statement of statistical error. Moreover, we described our motivation for choosing such a scheme. Although this method has been developed for molecular sampling, we choose it among others because it is linear in the Brownian increments, and it has the same computational complexity of the EM and M schemes, but involves a non-Markovian random process.
In many problems, it has been observed that non-equilibrium strategies can help in finding better solutions, however, for our study, it was not the case. We, therefore, believe that the results, which this scheme allows to have, are interesting for the scientific community.


4)     As a following up for question 1, in eqn (26), the \partial_{x_k} operator should be applied on (\nabla g^T * B) instead of B. This requires the Hessian of g in the algorithm. It does not affect the algorithm though, because the whole bracket is treated as a neural network.

We do not agree with the reviewer. 
We describe below our calculation for ending up with the equation (26).
 
We computed, by using Ito's lemma, the discretization for the M scheme, i.e., eq. (20). 
Equation (20) is equal to equation (15.5.23) in Sec. 15.5.4 in Ch. 15 of [37], when the commutativity condition is satisfied. We also wrote in the section III, subsection B that "we only investigate cases where the relation (17) is valid". For avoiding any confusion, we added parenthesis into the formulae for being more precise about where the \partial_{x_k} operator should be applied on, having in mind equations (3)-(4)-(5)-(6) of Jentzen et al. "A Milstein scheme for SPDEs" Foundations of Computational Mathematics 15.2 (2015): 313-362 ([45] and references therein), and the equation (15.5.24) of [37]. In all these equations the \partial_{x_k} operator acts only on B. 
Under these assumptions, by using the Taylor expansion, we computed the discretization for \delta g[Y(t),t], i.e.,
\delta g[Y(t),t]= (dg[Y(t),t]/dt)dt +  \sum_i (dg[Y(t),t]/dY_i)dY_i +  \sum_{i,j} (d^2g[Y(t),t]/(dY_i dY_j) )dY_idY_j.
Substituting the M discretization, i.e., eq. (20), in the expansion of \delta g[Y(t),t], keeping only the values of O(dt), using the assumption that g[Y(t),t] must be a solution of the nonlinear Backward Kolmogorov equation (eq. (1)), we ended up with equation (26). 
Because the \partial_{x_k} operator acts only on B, as explained above, it cannot be applied on (\nabla g^T * B) in equation (26).

5) 	The LM scheme, eqn (28) and Appendix A. The last line in (42) is very strange. I guess the authors replace \Delta W^n by 0.5*(\Delta W^n + \Delta W^{n+1}), which is motivated by (21). According to (43), the expectation is taken only w.r.t. the Brownian increment from \tau_n, hence Y^n is viewed as fixed. 


a) Firstly, \Delta W^n is a column vector according to the second line, so they (terms in the last line) cannot multiply. If we shift the transpose to the first term, then the trace looks unnecessary. 

The expression was indeed written inconsistently, and we corrected this. Thank you for the point.


b) Secondly, even if we do not have this replacement and we are in 1 dimension, the last line still looks confusing. In this case, the last line in (42) reduces to 0.5 * B(Y^n)^2 * g''(Y^n) * E[(\Delta W^n)^2]. i.e., we are using the squared Brownian increment to simulate a fixed (and known) step size. This seems not wrong but not useful. 

Well, this term is the correction term that we need to approximate with a new neural network. It is a term that comes from the calculation. In eq. (28), which is the last expression of eq. (43), we indeed use the fixed and known step size for the increment.
 
c) Thirdly, the replacement looks wrong because the expectation changes. In other words, the simulation has a systematic bias. I think the idea in [34] is only applicable for terms that is linear in the Brownian increments.


We do not agree with the reviewer. For us, the replacement does not look wrong. 
The expectation is evaluated using the properties of Brownian increment that are reported below eq. (42). The expectation is reported in the last line of eq.(43). In [34] it is not written that the LM scheme cannot be applied for terms that are not linear in the Brownian increments. We, therefore, tried to see if it was possible numerically. Our simulation reports a result for this particular scheme that improves the scientific knowledge on the LM scheme applicability. 


Minor problems:
1.      Lack right brackets ')' in equation (10)-(13)
Done.

2.      P28 the last paragraph, should be table 2. 
Done.

3.      P30. Is there specific reason to choose the interval [49.995, 50.05] instead of [49.95, 50.05] or [49.995, 50.005]?
Thank you very much for this point. It was a typo. We choose the following range for our simulations: [49.995, 50.005]. In the new version of the manuscript the typo has been corrected.



Reviewer 2

We thank the Reviewer 2 for the comments. Below we answer each of them point by point.

0) Thanks to the authors for taking the time to address all my comments. The revision has dismissed my confusion and improved the quality of the paper. I would like to recommend publication. One minor issue that can be fixed before production: according to the bibliography style, the author name in Refs [26] and [30] should be W. E rather than E. Weinan. E is the surname name, and Weinan is the given name.

We thank the reviewer. We corrected the surname in Refs [26] and [30].




